Graphical Fourier Theory and the Cost of Quantum Addition

The ZX-calculus is a convenient formalism for expressing and reasoning about quantum circuits at a low level, whereas the recently-proposed ZH-calculus yields convenient expressions of mid-level quantum gates such as Toffoli and CCZ. In this paper, we will show that the two calculi are linked by Fourier transform. In particular, we will derive new Fourier expansion rules using the ZH-calculus, and show that we can straightforwardly pass between ZH- and ZX-diagrams using them. Furthermore, we demonstrate that the graphical Fourier expansion of a ZH normal-form corresponds to the standard Fourier transform of a semi-Boolean function. As an illustration of the calculational power of this technique, we then show that several tricks for reducing the T-gate cost of Toffoli circuits, which include for instance quantum adders, can be derived using graphical Fourier theory and straightforwardly generalized to more qubits.

==> figures/2qubit-AND-to-XOR-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (62) at (0.75, 1) {};
		\node [style=none] (63) at (-0.75, 1) {};
		\node [style=hadamard] (66) at (0, -0.5) {$2a$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=270, out=135, looseness=1.25] (66) to (63.center);
		\draw [in=-90, out=45, looseness=1.25] (66) to (62.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/NOT-Hbox-negation-pf2.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41) at (-1.25, 0) {};
		\node [style=ehadamard] (42) at (0.25, 0) {$-\alpha$};
		\node [style=none] (43) at (-1.5, 0.75) {};
		\node [style=none] (44) at (1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (41.center) to (42);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zh.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{dot}=[inner sep=0.3mm, minimum width=2mm, minimum height=2mm, draw, shape=circle, font={\footnotesize}, tikzit fill=magenta]
\tikzstyle{white dot}=[dot, draw=black, fill=white, shape=circle]
\tikzstyle{gray dot}=[dot, draw=black, fill=gray, shape=circle]
\tikzstyle{rn}=[draw=black, fill=red, shape=circle]
\tikzstyle{gn}=[draw=black, fill=green, shape=circle]
\tikzstyle{small box}=[draw=blue]
\tikzstyle{hadamard}=[draw=black, fill=white, shape=rectangle, tikzit fill=yellow]
\tikzstyle{small hadamard}=[draw=black, fill=white, tikzit fill=orange]
\tikzstyle{small hadamard rotate}=[draw=black, fill=white, tikzit fill=orange]
\tikzstyle{ehadamard}=[fill=white, tikzit fill={rgb,255: red,191; green,191; blue,191}, draw, double, double distance=1pt, inner sep=0.9mm, minimum height=1.5mm, minimum width=1.5mm, shape=rectangle]
\tikzstyle{bbindex}=[draw=blue, fill=white]
\tikzstyle{small black dot}=[draw=black, fill=black]
\tikzstyle{upground}=[draw=black, fill=black]
\tikzstyle{Z phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=white, tikzit draw=blue]
\tikzstyle{X dot}=[Z dot, shape=circle, draw=black, fill={zx_red}]
\tikzstyle{X phase dot}=[Z phase dot, tikzit shape=circle, fill={zx_red}, font={\footnotesize\color{black}\boldmath}, tikzit draw=blue, tikzit fill={rgb,255: red,128; green,128; blue,128}]

% Edge styles


==> zh.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles

\tikzstyle{Z phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill=white, tikzit draw=blue]
\tikzstyle{X dot}=[Z dot, shape=circle, draw=black, fill=zx_red]
\tikzstyle{X phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill=gray!40!white, font={\footnotesize\color{black}\boldmath}]

\tikzstyle{dot}=[inner sep=0.3mm,minimum width=2mm,minimum height=2mm,draw,shape=circle,font=\footnotesize] 
\tikzstyle{white dot}=[dot,fill=white]
\tikzstyle{gray dot}=[dot,fill=gray!40!white,text depth=-0.2mm]
\tikzstyle{rn}=[draw=black, fill=red, shape=circle]
\tikzstyle{gn}=[draw=black, fill=green, shape=circle]
\tikzstyle{small box}=[draw=blue]
\tikzstyle{hadamard}=[fill=white,draw,inner sep=0.6mm,minimum height=1.5mm,minimum width=1.5mm]
\tikzstyle{small hadamard}=[draw=black, fill=orange]
\tikzstyle{small hadamard rotate}=[draw=black, fill=orange]
\tikzstyle{bbindex}=[draw=blue, fill=white]
\tikzstyle{small black dot}=[draw=black, fill=black]
\tikzstyle{upground}=[draw=black, fill=black]

\tikzstyle{cnot ctrl}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum width=1.2mm, tikzit category=circuit]
\tikzstyle{cnot targ}=[fill=white, draw=white, shape=circle, tikzit category=circuit, label={center:$\oplus$}, inner sep=0pt, minimum width=2.1mm, tikzit fill={rgb,255: red,102; green,204; blue,255}, tikzit draw=black]


\tikzstyle{small Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=white]
\tikzstyle{medium Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=6mm]
\tikzstyle{medium Strapezoid r extended}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=6.5mm, xshift=0.5mm]
\tikzstyle{large Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=10.5mm]

\tikzstyle{small Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=white]
\tikzstyle{medium Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=6mm]
\tikzstyle{medium Ntrapezoid r extended}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=6.5mm, xshift=0.5mm]
\tikzstyle{large Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=white,minimum width=10.5mm]

\tikzstyle{small grey Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30]
\tikzstyle{medium grey Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=6mm]
\tikzstyle{medium grey Strapezoid r extended}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=6.5mm, xshift=0.5mm]
\tikzstyle{large grey Strapezoid}=[draw,shape=Strapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=10.5mm]

\tikzstyle{small grey Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30]
\tikzstyle{medium grey Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=6mm]
\tikzstyle{medium grey Ntrapezoid r extended}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=6.5mm, xshift=0.5mm]
\tikzstyle{large grey Ntrapezoid}=[draw,shape=Ntrapezoid,inner sep=2pt,minimum height=5mm,fill=gray!30,minimum width=10.5mm]

\tikzstyle{ehadamard}=[fill=white,draw,double,double distance = 1pt,inner sep=0.9mm,minimum height=1.5mm,minimum width=1.5mm]

\tikzstyle{medium gray box}=[semilarge box,fill=gray!30,text height=1.5ex, text depth=0.25ex,yshift=0.5mm]
\tikzstyle{semilarge box}=[rectangle,fill=white,draw,minimum height=5mm,yshift=-0.5mm,minimum width=12.5mm,font=\small]

% Edge styles

\tikzstyle{braceedge}=[decorate,decoration={brace,amplitude=2mm,raise=-1mm}]

